Angle-Restricted Steiner Arborescences for Flow Map Layout

We introduce a new variant of the geometric Steiner arborescence problem, motivated by the layout of flow maps. Flow maps show the movement of objects between places. They reduce visual clutter by bundling lines smoothly and avoiding self-intersections. To capture these properties, our angle-restricted Steiner arborescences, or flux trees, connect several targets to a source with a tree of minimal length whose arcs obey a certain restriction on the angle they form with the source. We study the properties of optimal flux trees and show that they are planar and consist of logarithmic spirals and straight lines. Flux trees have the shallow-light property. We show that computing optimal flux trees is NP-hard. Hence we consider a variant of flux trees which uses only logarithmic spirals. Spiral trees approximate flux trees within a factor depending on the angle restriction. Computing optimal spiral trees remains NP-hard, but we present an efficient 2-approximation, which can be extended to avoid "positive monotone" obstacles.

==> figures/figureRequests.txt <==
Flow map from CA with state boundaries -- DONE!
Flow map from CO with state boundaries -- DONE!
angle restricted illustration intro -- DONE!
wrap figure: a logarithmic spiral and a spiral region (side by side, for the paragraph spiral regions) -- DONE!
wrap figure: an optimal flow tree (beginning of section optimal flow trees) -- DONE!
wrap figure: proof of lemma 1 -- DONE!
wrap figure: proof of property 2 -- DONE!
wrap figure: spiral tree with spirals in background -- DONE!
wrap figure: proof of lemma 2 -- DONE!
wrap figure: distance (using spiral segments) does not depend on the segments
	Note: I don't think this figure is necessary. It doesn't seem like a figure would really help here.
wrap figure for the transformation between rectilinear st.a. and spiral trees -- DONE!


